Learning with Neighbor Consistency for Noisy Labels

Recent advances in deep learning have relied on large, labelled datasets to train high-capacity models. However, collecting large datasets in a time- and cost-efficient manner often results in label noise. We present a method for learning from noisy labels that leverages similarities between training examples in feature space, encouraging the prediction of each example to be similar to its nearest neighbours. Compared to training algorithms that use multiple models or distinct stages, our approach takes the form of a simple, additional regularization term. It can be interpreted as an inductive version of the classical, transductive label propagation algorithm. We thoroughly evaluate our method on datasets evaluating both synthetic (CIFAR-10, CIFAR-100) and realistic (mini-WebVision, WebVision, Clothing1M, mini-ImageNet-Red) noise, and achieve competitive or state-of-the-art accuracies across all of them.

==> fig/data/plots/blue_baseline20.txt <==
0.01	0.0021	0.3083
0.02	0.0042	0.3000
0.03	0.0042	0.2833
0.04	0.0125	0.2667
0.05	0.0146	0.3250
0.06	0.0104	0.2750
0.07	0.0271	0.2250
0.08	0.0083	0.2417
0.09	0.0250	0.2583
0.10	0.0188	0.3000
0.11	0.0167	0.2833
0.12	0.0167	0.2667
0.13	0.0229	0.2417
0.14	0.0167	0.3417
0.15	0.0229	0.2917
0.16	0.0167	0.2250
0.17	0.0187	0.2250
0.18	0.0208	0.2917
0.19	0.0188	0.2750
0.20	0.0271	0.3000
0.21	0.0229	0.1833
0.22	0.0125	0.2000
0.23	0.0167	0.2250
0.24	0.0250	0.2250
0.25	0.0208	0.2417
0.26	0.0292	0.2917
0.27	0.0271	0.2417
0.28	0.0354	0.3250
0.29	0.0313	0.2333
0.30	0.0396	0.2833
0.31	0.0458	0.2000
0.32	0.0333	0.3750
0.33	0.0396	0.1833
0.34	0.0167	0.3000
0.35	0.0333	0.2583
0.36	0.0271	0.2500
0.37	0.0479	0.2833
0.38	0.0500	0.2667
0.39	0.0396	0.3417
0.40	0.0292	0.2500
0.41	0.0542	0.2667
0.42	0.0333	0.3417
0.43	0.0417	0.2417
0.44	0.0375	0.3167
0.45	0.0542	0.3500
0.46	0.0875	0.3167
0.47	0.0396	0.3000
0.48	0.0563	0.3250
0.49	0.0750	0.3833
0.50	0.0583	0.3667
0.51	0.0729	0.3583
0.52	0.0792	0.2750
0.53	0.0750	0.4583
0.54	0.0792	0.3333
0.55	0.0646	0.4583
0.56	0.0833	0.3000
0.57	0.0646	0.3833
0.58	0.0833	0.4167
0.59	0.0979	0.3583
0.60	0.1021	0.3750
0.61	0.1063	0.4083
0.62	0.1083	0.4667
0.63	0.0979	0.4250
0.64	0.1063	0.4750
0.65	0.1104	0.4667
0.66	0.1229	0.4750
0.67	0.1167	0.5833
0.68	0.1583	0.4333
0.69	0.1396	0.4667
0.70	0.1750	0.5500
0.71	0.1479	0.6333
0.72	0.1771	0.4833
0.73	0.2042	0.6750
0.74	0.2188	0.5333
0.75	0.2646	0.6417
0.76	0.2604	0.6500
0.77	0.2479	0.8083
0.78	0.2979	0.8500
0.79	0.3167	0.7833
0.80	0.3813	0.9667
0.81	0.3854	0.9000
0.82	0.3917	1.0000
0.83	0.4396	0.8833
0.84	0.4938	1.1000
0.85	0.6083	1.1583
0.86	0.5396	1.1750
0.87	0.6771	1.5500
0.88	0.7250	1.3667
0.89	0.8542	1.5417
0.90	0.9250	1.6750
0.91	1.0500	1.8750
0.92	1.3438	2.2000
0.93	1.5000	2.5500
0.94	1.8542	3.2333
0.95	2.3938	3.5333
0.96	3.1000	3.9917
0.97	4.0979	4.4833
0.98	6.0083	6.4917
0.99	11.0958	9.1750
1.00	55.4709	20.7334


==> fig/data/plots/blue_baseline40.txt <==
0.01	0.0389	1.1667
0.02	0.0750	1.2292
0.03	0.0583	1.2917
0.04	0.0500	1.0042
0.05	0.0833	0.9958
0.06	0.1028	0.8958
0.07	0.0861	0.8375
0.08	0.0694	0.7208
0.09	0.0972	0.6917
0.10	0.1000	0.6792
0.11	0.0750	0.7000
0.12	0.0667	0.7083
0.13	0.1028	0.7125
0.14	0.0944	0.6958
0.15	0.1056	0.6583
0.16	0.1000	0.5250
0.17	0.0778	0.5417
0.18	0.1333	0.5792
0.19	0.1111	0.6125
0.20	0.1000	0.5917
0.21	0.1278	0.5500
0.22	0.1083	0.6250
0.23	0.1278	0.5125
0.24	0.1167	0.5417
0.25	0.1167	0.6167
0.26	0.1472	0.6000
0.27	0.1167	0.5667
0.28	0.1194	0.5292
0.29	0.1500	0.4708
0.30	0.1167	0.5500
0.31	0.1306	0.5833
0.32	0.1139	0.5958
0.33	0.1417	0.4750
0.34	0.1833	0.4833
0.35	0.1806	0.5250
0.36	0.1417	0.5542
0.37	0.1389	0.5333
0.38	0.1806	0.4833
0.39	0.2083	0.5208
0.40	0.1556	0.5542
0.41	0.1583	0.5875
0.42	0.1722	0.5542
0.43	0.1667	0.5292
0.44	0.1972	0.5542
0.45	0.2306	0.5708
0.46	0.1722	0.6167
0.47	0.2333	0.5583
0.48	0.1944	0.6208
0.49	0.2222	0.5500
0.50	0.2861	0.5667
0.51	0.2139	0.6000
0.52	0.2361	0.5667
0.53	0.2417	0.6792
0.54	0.2056	0.5917
0.55	0.2333	0.6292
0.56	0.3083	0.5458
0.57	0.2694	0.6708
0.58	0.2472	0.6042
0.59	0.2694	0.5917
0.60	0.2944	0.7000
0.61	0.2639	0.6417
0.62	0.3139	0.6292
0.63	0.3444	0.7333
0.64	0.3167	0.7292
0.65	0.3694	0.7708
0.66	0.4000	0.6125
0.67	0.3667	0.6917
0.68	0.4306	0.7833
0.69	0.4611	0.7625
0.70	0.4472	0.7333
0.71	0.5222	0.7292
0.72	0.4500	0.7792
0.73	0.4583	0.7792
0.74	0.5472	0.8542
0.75	0.4667	0.9458
0.76	0.4694	0.8333
0.77	0.5306	0.9708
0.78	0.6139	0.9542
0.79	0.6000	1.0250
0.80	0.7806	1.0083
0.81	0.7389	1.0167
0.82	0.7944	1.0750
0.83	0.8667	1.0625
0.84	0.8778	1.2458
0.85	0.9611	1.1167
0.86	1.0722	1.1542
0.87	1.2056	1.3208
0.88	1.2417	1.3875
0.89	1.3583	1.3625
0.90	1.6167	1.5958
0.91	1.7639	1.7458
0.92	1.9500	1.8667
0.93	2.0333	2.0333
0.94	2.6500	2.3250
0.95	3.0306	2.3125
0.96	3.7083	2.7458
0.97	4.9028	3.0958
0.98	6.6861	3.5875
0.99	10.4000	4.7958
1.00	33.8861	8.5917


==> fig/data/plots/blue_baseline80.txt <==
0.01	15.1250	36.4688
0.02	11.4917	17.8354
0.03	8.2333	10.0833
0.04	6.5000	6.0896
0.05	4.8667	4.4958
0.06	3.9000	3.2625
0.07	3.1500	2.6750
0.08	2.6500	1.9479
0.09	2.5250	1.6500
0.10	2.1500	1.3271
0.11	1.9500	1.1083
0.12	1.6833	0.9667
0.13	1.8250	0.8396
0.14	1.5583	0.8083
0.15	1.1833	0.6896
0.16	1.3583	0.5917
0.17	1.2333	0.5729
0.18	1.1667	0.4604
0.19	0.9917	0.4438
0.20	0.9750	0.4521
0.21	0.8917	0.3667
0.22	0.7917	0.3104
0.23	0.7583	0.3271
0.24	0.7083	0.2833
0.25	0.5250	0.2625
0.26	0.6500	0.2896
0.27	0.6167	0.2792
0.28	0.5083	0.2271
0.29	0.5917	0.2250
0.30	0.5583	0.2104
0.31	0.5583	0.1854
0.32	0.5167	0.1625
0.33	0.4417	0.2042
0.34	0.4833	0.1625
0.35	0.5833	0.1625
0.36	0.4167	0.1604
0.37	0.3917	0.1583
0.38	0.3417	0.1229
0.39	0.3667	0.1083
0.40	0.3917	0.1229
0.41	0.3583	0.1229
0.42	0.3833	0.0750
0.43	0.3167	0.1083
0.44	0.3167	0.0875
0.45	0.2833	0.0625
0.46	0.4250	0.0958
0.47	0.3083	0.0688
0.48	0.2833	0.0833
0.49	0.3167	0.0646
0.50	0.3667	0.0750
0.51	0.2750	0.0646
0.52	0.3583	0.0708
0.53	0.2833	0.0563
0.54	0.2500	0.0729
0.55	0.2917	0.0750
0.56	0.2917	0.0396
0.57	0.2417	0.0604
0.58	0.2583	0.0417
0.59	0.2167	0.0667
0.60	0.1917	0.0854
0.61	0.2417	0.0563
0.62	0.2583	0.0479
0.63	0.2083	0.0375
0.64	0.1333	0.0521
0.65	0.2417	0.0417
0.66	0.2000	0.0417
0.67	0.3167	0.0583
0.68	0.2250	0.0479
0.69	0.2167	0.0583
0.70	0.2167	0.0438
0.71	0.1833	0.0521
0.72	0.2083	0.0437
0.73	0.1750	0.0521
0.74	0.2000	0.0375
0.75	0.2750	0.0375
0.76	0.1500	0.0375
0.77	0.1833	0.0333
0.78	0.1833	0.0313
0.79	0.2167	0.0396
0.80	0.2333	0.0354
0.81	0.2333	0.0292
0.82	0.2417	0.0229
0.83	0.1833	0.0375
0.84	0.2333	0.0354
0.85	0.1500	0.0333
0.86	0.2167	0.0396
0.87	0.2000	0.0354
0.88	0.1500	0.0188
0.89	0.2083	0.0229
0.90	0.2167	0.0208
0.91	0.2333	0.0354
0.92	0.1500	0.0292
0.93	0.1750	0.0292
0.94	0.1917	0.0396
0.95	0.2167	0.0229
0.96	0.1500	0.0146
0.97	0.2500	0.0187
0.98	0.2167	0.0146
0.99	0.2167	0.0188
1.00	0.2750	0.0188


==> fig/data/plots/blue_ncr20.txt <==
0.01	0.1833	49.0250
0.02	1.2438	28.5250
0.03	1.0833	6.5167
0.04	0.8271	3.0833
0.05	0.7646	1.9333
0.06	0.7208	1.2167
0.07	0.6937	1.0167
0.08	0.6625	0.7000
0.09	0.5604	0.4833
0.10	0.5938	0.5083
0.11	0.5938	0.5083
0.12	0.5958	0.3500
0.13	0.6229	0.2917
0.14	0.6146	0.3000
0.15	0.6333	0.3167
0.16	0.5875	0.3083
0.17	0.5854	0.2833
0.18	0.6208	0.1833
0.19	0.6229	0.2167
0.20	0.6354	0.2083
0.21	0.7792	0.1083
0.22	0.7208	0.1583
0.23	0.7812	0.1750
0.24	0.7125	0.1667
0.25	0.7583	0.1083
0.26	0.7771	0.0750
0.27	0.7604	0.1167
0.28	0.8396	0.0833
0.29	0.9167	0.1833
0.30	0.9104	0.1500
0.31	0.9708	0.1333
0.32	0.9625	0.0750
0.33	0.9521	0.1583
0.34	1.0104	0.0750
0.35	1.0042	0.0917
0.36	1.1562	0.0500
0.37	1.1229	0.0583
0.38	1.0813	0.0583
0.39	1.1750	0.0500
0.40	1.2542	0.0583
0.41	1.2917	0.0667
0.42	1.2958	0.1167
0.43	1.3396	0.0917
0.44	1.4188	0.1000
0.45	1.3250	0.0333
0.46	1.4562	0.0833
0.47	1.4063	0.0583
0.48	1.5688	0.0250
0.49	1.6167	0.0333
0.50	1.5500	0.0667
0.51	1.6708	0.0583
0.52	1.7188	0.0333
0.53	1.6896	0.0333
0.54	1.7958	0.0583
0.55	1.6104	0.0750
0.56	1.6688	0.0500
0.57	1.8167	0.0167
0.58	1.8521	0.0333
0.59	1.6604	0.0083
0.60	1.7333	0.0583
0.61	1.6750	0.0583
0.62	1.6833	0.0167
0.63	1.5833	0.0250
0.64	1.6833	0.0583
0.65	1.6521	0.0167
0.66	1.4792	0.0333
0.67	1.5396	0.0083
0.68	1.5917	0.0250
0.69	1.5583	0.0500
0.70	1.4771	0.0333
0.71	1.4083	0.0250
0.72	1.4312	0.0167
0.73	1.2542	0.0250
0.74	1.2125	0.0167
0.75	1.2438	0.0583
0.76	1.1375	0.0167
0.77	1.2250	0.0083
0.78	1.0938	0.0083
0.79	0.9854	0.0333
0.80	1.0604	0.0083
0.81	0.8208	0.0667
0.82	0.9125	0.0250
0.83	0.8250	0.0167
0.84	0.7104	0.0250
0.85	0.7375	0.0083
0.86	0.6229	0.0000
0.87	0.5813	0.0167
0.88	0.5208	0.0250
0.89	0.4833	0.0167
0.90	0.4271	0.0083
0.91	0.3979	0.0083
0.92	0.3500	0.0083
0.93	0.2958	0.0000
0.94	0.2333	0.0167
0.95	0.1479	0.0000
0.96	0.1708	0.0083
0.97	0.0896	0.0000
0.98	0.0792	0.0000
0.99	0.0375	0.0000
1.00	0.0042	0.0000


==> fig/data/plots/blue_ncr40.txt <==
0.01	0.2389	31.3125
0.02	1.7361	38.3125
0.03	1.5194	8.4042
0.04	1.1861	3.9708
0.05	1.0611	2.5417
0.06	0.8972	1.6792
0.07	0.8472	1.2792
0.08	0.8583	0.9625
0.09	0.8417	0.7042
0.10	0.8250	0.6542
0.11	0.8417	0.6583
0.12	0.8000	0.5708
0.13	0.8611	0.4833
0.14	0.7917	0.3542
0.15	0.8667	0.4000
0.16	0.9306	0.3167
0.17	0.9167	0.2458
0.18	0.8694	0.2500
0.19	0.8639	0.2500
0.20	0.9278	0.2333
0.21	0.9056	0.2042
0.22	0.9639	0.1583
0.23	0.8944	0.2667
0.24	0.9917	0.1833
0.25	1.0472	0.1625
0.26	1.0444	0.1792
0.27	1.1000	0.1833
0.28	1.0861	0.1958
0.29	1.0583	0.1667
0.30	1.0917	0.1500
0.31	1.1972	0.1458
0.32	1.2500	0.1250
0.33	1.2056	0.1167
0.34	1.1694	0.1958
0.35	1.3639	0.1250
0.36	1.1417	0.1125
0.37	1.3083	0.1750
0.38	1.2667	0.1208
0.39	1.3972	0.1500
0.40	1.2889	0.1000
0.41	1.3111	0.0875
0.42	1.3806	0.1417
0.43	1.3444	0.0917
0.44	1.3611	0.1250
0.45	1.3583	0.1042
0.46	1.4778	0.1000
0.47	1.4000	0.0833
0.48	1.3472	0.0750
0.49	1.3472	0.0792
0.50	1.4194	0.1208
0.51	1.4417	0.0792
0.52	1.4250	0.0708
0.53	1.4444	0.0542
0.54	1.3917	0.0750
0.55	1.3750	0.0667
0.56	1.3417	0.0958
0.57	1.3306	0.0750
0.58	1.2750	0.0500
0.59	1.3722	0.0625
0.60	1.4194	0.0750
0.61	1.3889	0.0458
0.62	1.2917	0.0667
0.63	1.2583	0.0583
0.64	1.3306	0.0500
0.65	1.2889	0.0708
0.66	1.2639	0.0542
0.67	1.2583	0.0125
0.68	1.1444	0.1042
0.69	1.1528	0.0458
0.70	1.1750	0.0458
0.71	1.0861	0.0750
0.72	0.9944	0.0542
0.73	0.9639	0.0542
0.74	1.0139	0.0292
0.75	1.0417	0.0500
0.76	1.0111	0.0417
0.77	0.9639	0.0250
0.78	0.9139	0.0292
0.79	0.8556	0.0333
0.80	0.8639	0.0375
0.81	0.7444	0.0500
0.82	0.8722	0.0250
0.83	0.7778	0.0208
0.84	0.6694	0.0250
0.85	0.6028	0.0375
0.86	0.6056	0.0458
0.87	0.5833	0.0375
0.88	0.5806	0.0375
0.89	0.4833	0.0375
0.90	0.4861	0.0208
0.91	0.4444	0.0083
0.92	0.3528	0.0208
0.93	0.3444	0.0375
0.94	0.3389	0.0250
0.95	0.2861	0.0208
0.96	0.1889	0.0250
0.97	0.1306	0.0083
0.98	0.1361	0.0042
0.99	0.0694	0.0167
1.00	0.0250	0.0000


==> fig/data/plots/blue_ncr80.txt <==
0.01	5.8083	27.5583
0.02	43.1000	61.1688
0.03	17.3667	7.5021
0.04	8.4333	1.9417
0.05	4.3417	0.7437
0.06	3.3000	0.3521
0.07	2.6083	0.1812
0.08	1.8750	0.1167
0.09	1.5250	0.0833
0.10	1.2167	0.0542
0.11	0.8917	0.0438
0.12	0.9500	0.0333
0.13	0.7500	0.0229
0.14	0.5250	0.0292
0.15	0.5833	0.0292
0.16	0.5167	0.0167
0.17	0.4250	0.0187
0.18	0.3917	0.0125
0.19	0.3083	0.0167
0.20	0.3917	0.0042
0.21	0.2583	0.0063
0.22	0.2417	0.0062
0.23	0.2667	0.0062
0.24	0.2333	0.0104
0.25	0.2000	0.0021
0.26	0.2083	0.0063
0.27	0.1583	0.0000
0.28	0.2167	0.0021
0.29	0.0750	0.0021
0.30	0.2250	0.0000
0.31	0.1333	0.0042
0.32	0.1167	0.0021
0.33	0.0500	0.0000
0.34	0.1000	0.0021
0.35	0.1583	0.0000
0.36	0.0833	0.0021
0.37	0.1417	0.0021
0.38	0.0750	0.0021
0.39	0.0833	0.0021
0.40	0.0667	0.0000
0.41	0.1000	0.0000
0.42	0.0667	0.0000
0.43	0.0500	0.0021
0.44	0.0583	0.0000
0.45	0.0583	0.0000
0.46	0.0667	0.0021
0.47	0.0667	0.0000
0.48	0.0583	0.0000
0.49	0.0917	0.0021
0.50	0.0750	0.0021
0.51	0.0417	0.0000
0.52	0.0500	0.0000
0.53	0.0500	0.0000
0.54	0.0583	0.0000
0.55	0.0750	0.0000
0.56	0.0500	0.0000
0.57	0.0500	0.0000
0.58	0.0167	0.0000
0.59	0.0250	0.0000
0.60	0.0250	0.0000
0.61	0.0333	0.0000
0.62	0.0167	0.0000
0.63	0.0417	0.0000
0.64	0.0000	0.0000
0.65	0.0167	0.0000
0.66	0.0250	0.0021
0.67	0.0250	0.0000
0.68	0.0250	0.0000
0.69	0.0000	0.0000
0.70	0.0167	0.0000
0.71	0.0167	0.0000
0.72	0.0333	0.0000
0.73	0.0167	0.0021
0.74	0.0167	0.0000
0.75	0.0167	0.0000
0.76	0.0167	0.0000
0.77	0.0000	0.0000
0.78	0.0000	0.0000
0.79	0.0250	0.0000
0.80	0.0250	0.0000
0.81	0.0333	0.0000
0.82	0.0083	0.0000
0.83	0.0000	0.0000
0.84	0.0083	0.0000
0.85	0.0000	0.0000
0.86	0.0083	0.0000
0.87	0.0167	0.0000
0.88	0.0000	0.0000
0.89	0.0083	0.0000
0.90	0.0083	0.0000
0.91	0.0000	0.0000
0.92	0.0000	0.0000
0.93	0.0083	0.0000
0.94	0.0000	0.0000
0.95	0.0000	0.0000
0.96	0.0000	0.0000
0.97	0.0000	0.0000
0.98	0.0000	0.0000
0.99	0.0000	0.0000
1.00	0.0000	0.0000


==> fig/data/plots/red_baseline20.txt <==
0.01	0.0000	0.0100
0.02	0.0000	0.0000
0.03	0.0025	0.0000
0.04	0.0025	0.0100
0.05	0.0000	0.0100
0.06	0.0025	0.0200
0.07	0.0000	0.0200
0.08	0.0000	0.0000
0.09	0.0025	0.0100
0.10	0.0000	0.0200
0.11	0.0025	0.0100
0.12	0.0000	0.0300
0.13	0.0075	0.0100
0.14	0.0050	0.0200
0.15	0.0025	0.0200
0.16	0.0100	0.0000
0.17	0.0000	0.0100
0.18	0.0050	0.0400
0.19	0.0075	0.0200
0.20	0.0050	0.0100
0.21	0.0000	0.0100
0.22	0.0075	0.0100
0.23	0.0050	0.0200
0.24	0.0050	0.0200
0.25	0.0050	0.0700
0.26	0.0050	0.0100
0.27	0.0025	0.0100
0.28	0.0075	0.0500
0.29	0.0075	0.0200
0.30	0.0050	0.0100
0.31	0.0100	0.0600
0.32	0.0125	0.0600
0.33	0.0100	0.0600
0.34	0.0100	0.0100
0.35	0.0200	0.0100
0.36	0.0100	0.0300
0.37	0.0050	0.0200
0.38	0.0100	0.0300
0.39	0.0175	0.0100
0.40	0.0075	0.0400
0.41	0.0075	0.0700
0.42	0.0100	0.0100
0.43	0.0175	0.0200
0.44	0.0250	0.0100
0.45	0.0125	0.0300
0.46	0.0075	0.0500
0.47	0.0100	0.0800
0.48	0.0125	0.0400
0.49	0.0100	0.0500
0.50	0.0150	0.0500
0.51	0.0125	0.0700
0.52	0.0125	0.0400
0.53	0.0050	0.0600
0.54	0.0175	0.0400
0.55	0.0225	0.0300
0.56	0.0375	0.0800
0.57	0.0200	0.0600
0.58	0.0150	0.0700
0.59	0.0300	0.1100
0.60	0.0275	0.0600
0.61	0.0225	0.0900
0.62	0.0425	0.1200
0.63	0.0400	0.1200
0.64	0.0250	0.1000
0.65	0.0350	0.0600
0.66	0.0450	0.1100
0.67	0.0350	0.1000
0.68	0.0625	0.2000
0.69	0.0525	0.1400
0.70	0.0500	0.1300
0.71	0.0675	0.2100
0.72	0.0575	0.1600
0.73	0.0500	0.2800
0.74	0.0825	0.2600
0.75	0.0950	0.1900
0.76	0.0950	0.2000
0.77	0.0975	0.2300
0.78	0.1125	0.2500
0.79	0.1300	0.3100
0.80	0.1275	0.3800
0.81	0.1500	0.3400
0.82	0.1750	0.3900
0.83	0.1625	0.4700
0.84	0.1575	0.5100
0.85	0.2000	0.5300
0.86	0.2925	0.6700
0.87	0.2800	0.7000
0.88	0.3325	0.8200
0.89	0.4025	0.9200
0.90	0.4725	0.9000
0.91	0.5550	1.4100
0.92	0.6250	1.4500
0.93	0.7800	1.6300
0.94	1.1175	2.1700
0.95	1.3150	2.7500
0.96	1.8275	3.8800
0.97	2.6875	4.9000
0.98	4.3125	6.7600
0.99	8.2550	12.6300
1.00	74.0301	50.6700


==> fig/data/plots/red_baseline40.txt <==
0.01	0.0000	0.0100
0.02	0.0067	0.0050
0.03	0.0000	0.0250
0.04	0.0033	0.0250
0.05	0.0000	0.0250
0.06	0.0000	0.0150
0.07	0.0000	0.0350
0.08	0.0033	0.0250
0.09	0.0000	0.0150
0.10	0.0033	0.0100
0.11	0.0033	0.0100
0.12	0.0000	0.0150
0.13	0.0033	0.0300
0.14	0.0033	0.0200
0.15	0.0033	0.0600
0.16	0.0033	0.0300
0.17	0.0033	0.0300
0.18	0.0067	0.0200
0.19	0.0067	0.0500
0.20	0.0033	0.0500
0.21	0.0100	0.0400
0.22	0.0133	0.0350
0.23	0.0133	0.0200
0.24	0.0067	0.0250
0.25	0.0033	0.0250
0.26	0.0100	0.0350
0.27	0.0167	0.0150
0.28	0.0133	0.0350
0.29	0.0067	0.0450
0.30	0.0100	0.0250
0.31	0.0067	0.0500
0.32	0.0100	0.0300
0.33	0.0067	0.0750
0.34	0.0133	0.0500
0.35	0.0267	0.0300
0.36	0.0033	0.0500
0.37	0.0167	0.0500
0.38	0.0133	0.0650
0.39	0.0067	0.0550
0.40	0.0233	0.0450
0.41	0.0167	0.0550
0.42	0.0300	0.0400
0.43	0.0167	0.0350
0.44	0.0133	0.0600
0.45	0.0200	0.0500
0.46	0.0367	0.0650
0.47	0.0267	0.0800
0.48	0.0300	0.0900
0.49	0.0167	0.0450
0.50	0.0233	0.0650
0.51	0.0400	0.1199
0.52	0.0333	0.0900
0.53	0.0300	0.0800
0.54	0.0233	0.0999
0.55	0.0367	0.1149
0.56	0.0467	0.1000
0.57	0.0400	0.1549
0.58	0.0400	0.1549
0.59	0.0233	0.1049
0.60	0.0300	0.1649
0.61	0.0633	0.1099
0.62	0.0500	0.1299
0.63	0.0633	0.1299
0.64	0.0500	0.1499
0.65	0.0767	0.1449
0.66	0.0833	0.1649
0.67	0.0667	0.1849
0.68	0.0600	0.2499
0.69	0.0800	0.1549
0.70	0.0567	0.2149
0.71	0.0867	0.1599
0.72	0.0633	0.2049
0.73	0.0833	0.3148
0.74	0.1033	0.3198
0.75	0.1167	0.2749
0.76	0.1300	0.2649
0.77	0.1400	0.3098
0.78	0.1300	0.2599
0.79	0.1800	0.3998
0.80	0.1467	0.3898
0.81	0.2300	0.3998
0.82	0.2333	0.5197
0.83	0.2833	0.5997
0.84	0.2233	0.5947
0.85	0.3100	0.6197
0.86	0.3767	0.6247
0.87	0.3533	0.8546
0.88	0.4467	0.9895
0.89	0.5467	0.9995
0.90	0.6067	1.2644
0.91	0.6900	1.3443
0.92	0.8900	1.5542
0.93	1.1100	2.0890
0.94	1.2200	2.3888
0.95	1.6667	2.7636
0.96	2.0733	3.8681
0.97	3.1367	4.7926
0.98	4.6533	6.9016
0.99	9.2667	12.1289
1.00	68.9967	47.0965


==> fig/data/plots/red_baseline80.txt <==
0.01	0.0100	0.0075
0.02	0.0100	0.0350
0.03	0.0200	0.0250
0.04	0.0100	0.0350
0.05	0.0200	0.0325
0.06	0.0000	0.0250
0.07	0.0000	0.0350
0.08	0.0000	0.0450
0.09	0.0100	0.0225
0.10	0.0000	0.0375
0.11	0.0000	0.0350
0.12	0.0000	0.0475
0.13	0.0000	0.0400
0.14	0.0300	0.0300
0.15	0.0000	0.0400
0.16	0.0100	0.0550
0.17	0.0200	0.0625
0.18	0.0100	0.0400
0.19	0.0100	0.0350
0.20	0.0200	0.0450
0.21	0.0300	0.0650
0.22	0.0400	0.0425
0.23	0.0300	0.0525
0.24	0.0200	0.0575
0.25	0.0000	0.0525
0.26	0.0000	0.0500
0.27	0.0100	0.0425
0.28	0.0300	0.0400
0.29	0.0300	0.0450
0.30	0.0500	0.0425
0.31	0.0200	0.0375
0.32	0.0400	0.0650
0.33	0.0300	0.0500
0.34	0.0300	0.0650
0.35	0.0300	0.0900
0.36	0.0500	0.0600
0.37	0.0400	0.0925
0.38	0.0300	0.0850
0.39	0.0500	0.0675
0.40	0.0500	0.0800
0.41	0.0400	0.0750
0.42	0.0300	0.0700
0.43	0.0500	0.0925
0.44	0.0700	0.0875
0.45	0.0200	0.1025
0.46	0.0600	0.1125
0.47	0.0300	0.1075
0.48	0.0700	0.1175
0.49	0.0200	0.1100
0.50	0.0500	0.1225
0.51	0.0400	0.1275
0.52	0.0300	0.1075
0.53	0.1100	0.1500
0.54	0.0400	0.1375
0.55	0.0600	0.1500
0.56	0.0500	0.1325
0.57	0.1100	0.1275
0.58	0.0600	0.1650
0.59	0.0700	0.1225
0.60	0.0500	0.1750
0.61	0.0700	0.1550
0.62	0.0700	0.1650
0.63	0.0600	0.2050
0.64	0.1200	0.2450
0.65	0.1100	0.2025
0.66	0.1200	0.1875
0.67	0.0800	0.2275
0.68	0.0900	0.2250
0.69	0.1200	0.2500
0.70	0.1100	0.2674
0.71	0.2100	0.2450
0.72	0.1600	0.2824
0.73	0.1800	0.2749
0.74	0.2200	0.4149
0.75	0.1700	0.3424
0.76	0.2600	0.4149
0.77	0.2400	0.4299
0.78	0.1700	0.3824
0.79	0.4100	0.4149
0.80	0.2600	0.5149
0.81	0.2800	0.4849
0.82	0.4100	0.5699
0.83	0.4400	0.5899
0.84	0.5100	0.6424
0.85	0.3800	0.7448
0.86	0.5200	0.8573
0.87	0.5800	0.8673
0.88	0.8000	0.8973
0.89	0.7200	1.1098
0.90	0.9600	1.1498
0.91	0.9400	1.3947
0.92	1.4000	1.6147
0.93	1.3600	1.9346
0.94	1.8700	2.3020
0.95	2.2500	2.8519
0.96	2.9000	3.5168
0.97	4.0500	4.7490
0.98	6.1200	6.7961
0.99	10.7700	11.5777
1.00	57.6601	45.1985


==> fig/data/plots/red_ncr20.txt <==
0.01	0.2000	1.8900
0.02	0.8575	5.7300
0.03	0.7500	3.9900
0.04	0.7325	2.8500
0.05	0.5875	2.5000
0.06	0.6375	1.8800
0.07	0.5225	1.6200
0.08	0.4850	1.4200
0.09	0.4800	1.4000
0.10	0.5100	1.4400
0.11	0.4650	1.1400
0.12	0.5450	1.2200
0.13	0.5000	1.1500
0.14	0.5775	1.2100
0.15	0.5750	1.1900
0.16	0.5100	1.0400
0.17	0.5700	0.9400
0.18	0.5825	0.9800
0.19	0.5200	1.2200
0.20	0.5725	0.9300
0.21	0.6100	0.8800
0.22	0.5525	1.0400
0.23	0.6800	0.8600
0.24	0.6075	1.1100
0.25	0.7400	1.0200
0.26	0.6975	0.9600
0.27	0.7450	1.0200
0.28	0.7850	1.0600
0.29	0.7450	0.9500
0.30	0.7575	0.9200
0.31	0.8350	1.0300
0.32	0.8600	1.0400
0.33	0.8625	1.1900
0.34	0.8875	1.0800
0.35	0.9225	0.9800
0.36	0.9925	0.9400
0.37	1.0575	1.1000
0.38	1.0075	1.0300
0.39	1.1375	1.0800
0.40	1.1275	1.0100
0.41	1.0575	1.1500
0.42	1.1750	0.9200
0.43	1.2025	1.1500
0.44	1.3775	1.0200
0.45	1.3900	1.0200
0.46	1.2875	1.1300
0.47	1.4325	0.9400
0.48	1.3075	1.1000
0.49	1.4475	1.1200
0.50	1.5400	1.1200
0.51	1.6050	1.2000
0.52	1.6575	1.2500
0.53	1.7950	1.1500
0.54	1.5725	1.1900
0.55	1.8175	0.8700
0.56	1.8650	1.0400
0.57	1.7875	1.1500
0.58	1.9500	1.1500
0.59	1.7950	1.0300
0.60	1.8100	1.1400
0.61	2.0600	1.0300
0.62	1.8075	1.1000
0.63	1.9450	1.1300
0.64	1.9375	1.0600
0.65	1.9350	1.0900
0.66	1.8500	0.9600
0.67	1.8800	0.8700
0.68	1.8525	0.7500
0.69	1.9450	0.8700
0.70	1.7025	0.8800
0.71	1.6625	0.7700
0.72	1.6000	0.9100
0.73	1.4850	0.7800
0.74	1.4550	0.9000
0.75	1.4875	0.7100
0.76	1.2975	0.8000
0.77	1.3200	0.6600
0.78	1.1975	0.5400
0.79	1.0950	0.4900
0.80	1.0875	0.6500
0.81	1.0500	0.5100
0.82	0.9025	0.4300
0.83	0.9300	0.5800
0.84	0.8675	0.3600
0.85	0.7625	0.3500
0.86	0.6500	0.4300
0.87	0.6000	0.2800
0.88	0.5525	0.2700
0.89	0.4425	0.2800
0.90	0.4475	0.3200
0.91	0.3550	0.2900
0.92	0.2750	0.2800
0.93	0.2200	0.2300
0.94	0.2275	0.1600
0.95	0.1600	0.1600
0.96	0.1275	0.0700
0.97	0.1000	0.1000
0.98	0.0500	0.0500
0.99	0.0150	0.0100
1.00	0.0000	0.0100


==> fig/data/plots/red_ncr40.txt <==
0.01	0.2000	1.7941
0.02	1.0233	5.2474
0.03	0.8300	4.0230
0.04	0.8533	3.1234
0.05	0.6567	2.1589
0.06	0.6967	2.1989
0.07	0.6233	1.7141
0.08	0.6400	1.7241
0.09	0.5733	1.4992
0.10	0.5800	1.3543
0.11	0.6300	1.2994
0.12	0.6333	1.3693
0.13	0.6533	1.3543
0.14	0.6733	1.1444
0.15	0.5300	1.3793
0.16	0.6233	1.1344
0.17	0.6100	1.0895
0.18	0.6133	1.0595
0.19	0.7333	1.1044
0.20	0.7400	1.1294
0.21	0.6900	1.0995
0.22	0.7567	0.9645
0.23	0.7967	0.8946
0.24	0.8667	1.0145
0.25	0.8400	1.0095
0.26	0.7167	1.0245
0.27	0.8100	1.0045
0.28	0.9367	1.0645
0.29	0.8933	0.9345
0.30	0.9033	1.0295
0.31	1.0300	1.0695
0.32	1.0300	1.0045
0.33	1.0233	0.9945
0.34	1.0067	1.0795
0.35	0.9900	0.9845
0.36	1.1533	1.1344
0.37	1.1967	1.0445
0.38	1.2333	1.1794
0.39	1.2000	1.2394
0.40	1.2033	0.9195
0.41	1.2033	1.1744
0.42	1.2633	1.0695
0.43	1.2867	1.1244
0.44	1.3133	1.1294
0.45	1.4333	1.1644
0.46	1.2900	0.9595
0.47	1.4567	1.0495
0.48	1.5067	1.0245
0.49	1.4700	1.1894
0.50	1.5967	1.2094
0.51	1.6233	1.0795
0.52	1.5900	1.0295
0.53	1.5567	1.0645
0.54	1.6600	1.1344
0.55	1.6933	1.0045
0.56	1.6167	1.1244
0.57	1.6800	1.0295
0.58	1.7633	1.1494
0.59	1.7433	1.1894
0.60	1.8467	1.0295
0.61	1.8067	1.0645
0.62	1.7067	1.0195
0.63	1.7533	0.9545
0.64	1.7867	0.8896
0.65	1.6833	1.0095
0.66	1.6267	0.8846
0.67	1.6533	0.8396
0.68	1.4500	0.8496
0.69	1.6233	0.8646
0.70	1.4467	0.7846
0.71	1.3633	0.6847
0.72	1.4067	0.7396
0.73	1.4167	0.6447
0.74	1.4300	0.7046
0.75	1.3167	0.7346
0.76	1.1767	0.7846
0.77	1.1533	0.5997
0.78	1.0567	0.5797
0.79	1.2100	0.5597
0.80	0.9533	0.5097
0.81	0.9300	0.5197
0.82	0.8367	0.4098
0.83	0.7667	0.4348
0.84	0.7300	0.3648
0.85	0.5867	0.3648
0.86	0.6600	0.3598
0.87	0.5700	0.3948
0.88	0.5033	0.2999
0.89	0.5333	0.2149
0.90	0.4633	0.2649
0.91	0.3433	0.3098
0.92	0.2433	0.1749
0.93	0.2400	0.1499
0.94	0.1767	0.1599
0.95	0.1533	0.1249
0.96	0.1033	0.0900
0.97	0.0867	0.0650
0.98	0.0500	0.0400
0.99	0.0100	0.0200
1.00	0.0067	0.0150


==> fig/data/plots/red_ncr80.txt <==
0.01	0.1600	0.7349
0.02	0.5600	1.7422
0.03	0.3800	1.5972
0.04	0.4100	1.3522
0.05	0.5100	1.3997
0.06	0.4900	1.2173
0.07	0.4400	1.0873
0.08	0.4900	1.1373
0.09	0.5400	0.9373
0.10	0.5600	1.0248
0.11	0.3200	0.9598
0.12	0.4200	0.8973
0.13	0.4500	0.8423
0.14	0.5300	0.8373
0.15	0.6100	0.8098
0.16	0.6400	0.8123
0.17	0.5100	0.9048
0.18	0.5700	0.7873
0.19	0.5500	0.7573
0.20	0.7400	0.7374
0.21	0.5400	0.7923
0.22	0.4100	0.7324
0.23	0.5100	0.8123
0.24	0.5800	0.7399
0.25	0.4800	0.7798
0.26	0.6900	0.7149
0.27	0.6700	0.7698
0.28	0.7700	0.7973
0.29	0.6200	0.8273
0.30	0.6600	0.7823
0.31	0.6100	0.8598
0.32	0.6100	0.7998
0.33	0.8300	0.7424
0.34	0.6900	0.8273
0.35	0.7700	0.7848
0.36	0.6500	0.8173
0.37	0.8500	0.8698
0.38	0.8000	0.8498
0.39	0.8100	0.8873
0.40	0.8200	0.8448
0.41	0.6800	0.8798
0.42	0.7000	0.8648
0.43	0.7200	0.9248
0.44	0.9200	0.7973
0.45	0.7700	0.9073
0.46	0.7900	0.8948
0.47	0.7700	0.8698
0.48	1.0100	0.8898
0.49	0.7900	0.9548
0.50	1.0100	1.0048
0.51	1.1700	1.0098
0.52	1.0300	0.9698
0.53	1.1200	1.0298
0.54	1.0700	0.9773
0.55	1.0600	1.0798
0.56	1.0800	0.9623
0.57	1.1800	1.0423
0.58	1.1100	1.1198
0.59	1.2300	1.1048
0.60	1.2500	1.0848
0.61	1.3600	1.0798
0.62	1.0900	1.1473
0.63	1.3500	1.2223
0.64	1.2800	1.1248
0.65	1.5100	1.2448
0.66	1.3100	1.1548
0.67	1.3700	1.2747
0.68	1.7400	1.2622
0.69	1.4000	1.2473
0.70	1.7400	1.3122
0.71	1.5700	1.2672
0.72	1.5600	1.3172
0.73	1.6100	1.2622
0.74	1.8400	1.3197
0.75	1.6500	1.4022
0.76	1.7400	1.3672
0.77	1.7300	1.3672
0.78	1.7000	1.3572
0.79	1.6900	1.4297
0.80	1.7700	1.3472
0.81	1.7000	1.3622
0.82	1.7200	1.2672
0.83	1.7000	1.2498
0.84	1.6800	1.2597
0.85	1.6400	1.2597
0.86	1.8200	1.1623
0.87	1.3500	1.2073
0.88	1.6400	1.0498
0.89	1.6200	1.1723
0.90	1.6000	1.1373
0.91	1.6500	0.9873
0.92	1.5800	0.9823
0.93	1.4100	0.8323
0.94	1.1200	0.8998
0.95	1.2200	0.7524
0.96	1.0000	0.5749
0.97	0.7900	0.5824
0.98	0.6400	0.4049
0.99	0.3200	0.2924
1.00	0.0800	0.0800

